Atmospheric characterisation and tighter constraints on the orbital misalignment of WASP-94 A b with HARPS

We present high spectral resolution observations of the hot Jupiter WASP-94 A b using the HARPS instrument on ESO's 3.6m telescope in La Silla, Chile. We probed for Na absorption in its atmosphere as well as constrained the previously reported misaligned retrograde orbit using the Rossiter-McLaughlin effect. Additionally, we undertook a combined atmospheric retrieval analysis with previously published low-resolution data. We confirm the retrograde orbit as well as constrain the orbital misalignment with our measurement of a projected spin-orbit obliquity of $\lambda = 123.0 \pm 3.0 ^\circ$. We find a tentative detection of Na absorption in the atmosphere of WASP-94 A b, independent of the treatment of the Rossiter-McLaughlin effect in our analysis (3.6$\sigma$ and 4.4$\sigma$). We combine our HARPS high resolution data with low resolution data from the literature and find that while the posterior distribution of the Na abundance results in a tighter constraint than using a single data set, the detection significance does not improve (3.2$\sigma$), which we attribute to degeneracies between the low and high resolution data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
